A deep mixture density network for outlier-corrected interpolation of crowd-sourced weather data

As the costs of sensors and associated IT infrastructure decreases - as exemplified by the Internet of Things - increasing volumes of observational data are becoming available for use by environmental scientists. However, as the number of available observation sites increases, so too does the opportunity for data quality issues to emerge, particularly given that many of these sensors do not have the benefit of official maintenance teams. To realise the value of crowd sourced 'Internet of Things' type observations for environmental modelling, we require approaches that can automate the detection of outliers during the data modelling process so that they do not contaminate the true distribution of the phenomena of interest. To this end, here we present a Bayesian deep learning approach for spatio-temporal modelling of environmental variables with automatic outlier detection. Our approach implements a Gaussian-uniform mixture density network whose dual purposes - modelling the phenomenon of interest, and learning to classify and ignore outliers - are achieved simultaneously, each by specifically designed branches of our neural network. For our example application, we use the Met Office's Weather Observation Website data, an archive of observations from around 1900 privately run and unofficial weather stations across the British Isles. Using data on surface air temperature, we demonstrate how our deep mixture model approach enables the modelling of a highly skilled spatio-temporal temperature distribution without contamination from spurious observations. We hope that adoption of our approach will help unlock the potential of incorporating a wider range of observation sources, including from crowd sourcing, into future environmental models.

==> highlights.txt <==
1. We optimise information extraction from auxiliary variable grids for modelling tasks

2. Our method can replace using 'off-the-shelf' derivatives as geostatistical covariates

3. Our method can replace using clunky covariate selection procedures in modelling tasks

4. Deep covariate-learning appears to recognise sediment flow patterns from terrain texture

5. Our results suggest deep learning will become increasingly important to geostatistics

==> scrapbook.txt <==
We show this to produce very well-calibrated probabilistic predictions. The result is a universally applicable framework for `big data' geostatistical modelling tasks in which interpolation of point-sampled target variables is automatically improved using information from auxiliary variable grids. Our work brings together ideas from the fields of machine learning\cite{krizhevsky2012imagenet, srivastava2014dropout}, remote sensing\cite{zhang2016deep, zhu2017deep} and geostatistics\cite{handcock1993bayesian, pilz2008we}. We hope it will raise awareness of the suitability of Bayesian deep learning for mapping applications where uncertainty matters.

In addition to providing automated feature learning, our end-to-end framework also estimates aleatoric and epistemic uncertainties via Monte Carlo dropout\cite{gal2016dropout} in order to output a well-calibrated predictive distribution. And, our two-branch neural network architecture ensures that neither one of feature learning nor spatial interpolation are achieved at the expense of the other: we achieve feature learning using a branch of stacked convolutional layers, and spatial interpolation using dense layers, which become equivalent to Gaussian Processes --- the same as kriging --- at the limit of infinite width\cite{neal1996priors}.

While deep learning has been well-adopted by the remote sensing community \cite{zhang2016deep, zhu2017deep, li2017estimating, zuo2019deep}

A few previous studies have investigated feature learning for geostatistical applications \cite{padarian2019using, wadoux2019multi, wadoux2019using, kirkwood2020deep}, but the work we present here is the first to bring together all necessary capabilities of a next-generation geostatistical modelling framework. These are: 1) automated feature learning from auxiliary variables grids; 2) simultaneous and uncompromised spatial interpolation, provided by our two branch neural network architecture; and 3)   


Here we build on their strengths to provide `the complete package' for next-generation geostatistical modelling in a universally applicable framework. The approach we present provides 1) automated feature learning from auxiliary variable grids; 2) combines this with uncompromised spatial interpolation using a two-branch neural network architecture and 3) and outputs a well-calibrated predictive distribution. For our example we map stream sediment calcium concentrations in the UK using raw terrain elevation as our gridded auxiliary variable. Our neural network learns its own filters by which to extract information from the terrain grid, and interacts these with location information in order to maximise explanation of the target variable. Our Bayesian approach, using Monte Carlo (MC) dropout\cite{gal2016dropout}, provides well-calibrated uncertainty estimates. We anticipate that Bayesian deep learning, and the feature learning capability that it brings\cite{voulodimos2018deep}, will mark the start of a new feature-learning-based era of geostatistics, and our framework has wider implications for any field in which auxiliary grids or images are available to support interpolation of point-sampled target variables.
